Bayesian subset selection and variable importance for interpretable prediction and classification

Subset selection is a valuable tool for interpretable learning, scientific discovery, and data compression. However, classical subset selection is often avoided due to selection instability, lack of regularization, and difficulties with post-selection inference. We address these challenges from a Bayesian perspective. Given any Bayesian predictive model $\mathcal{M}$, we extract a family of near-optimal subsets of variables for linear prediction or classification. This strategy deemphasizes the role of a single "best" subset and instead advances the broader perspective that often many subsets are highly competitive. The acceptable family of subsets offers a new pathway for model interpretation and is neatly summarized by key members such as the smallest acceptable subset, along with new (co-) variable importance metrics based on whether variables (co-) appear in all, some, or no acceptable subsets. More broadly, we apply Bayesian decision analysis to derive the optimal linear coefficients for any subset of variables. These coefficients inherit both regularization and predictive uncertainty quantification via $\mathcal{M}$. For both simulated and real data, the proposed approach exhibits better prediction, interval estimation, and variable selection than competing Bayesian and frequentist selection methods. These tools are applied to a large education dataset with highly correlated covariates. Our analysis provides unique insights into the combination of environmental, socioeconomic, and demographic factors that predict educational outcomes, and identifies over 200 distinct subsets of variables that offer near-optimal out-of-sample predictive accuracy.

==> select_lm.txt <==
# For LM (n = 16806, p = 32)

# Method specs:
nsave = 10000 # number of MCMC iterations to save
nburn = 5000 # number of MCMC iterations to discard
m_k = 100 # for branch-and-bound, keep the "best" m_k models of each size
eps_level = 0.10 # sparsest model w/ prob. eps_level of matching predictions for "best" model
eta_level = 0.0 # margin between each model and the "best" model (%)
K = 10 # number of cross-validation folds
sir_frac = 0.5 # use this fraction of the MCMC simulations for SIR sampling

# Design matrix of predictors:
X <- model.matrix(
  ~
    PM25_T1 + PM25_T2 + PM25_T3 +
    mAge +
    PM25_chronic +
    PM25_acute +
    BWTpct +
    mEdu +
    mRace +
    Male +
    NotMarried +
    Smoker +
    EconDisadv +
    Blood_lead +
    NDI_birth +
    NDI_test +
    RI_birth +
    RI_test +
    
    # Interactions: 
    mRace*(
      RI_birth +
        RI_test +
        EconDisadv +
        Blood_lead +
        NDI_birth +
        NDI_test)
  ,
  data = dat
)

# --------------------------------------------------------------------------------------------------------
Acceptable family:
#candidates = 2761   
#accept = 1183

smallest acceptable subset: size 19

compared to lasso path: (#c = 25, #a = 9), beta_hat_small nearly identical (except lasso excludes mRaceHisp)


(compared to m_k = 15: #c = 436, #a = 197, same smallest acceptable subset)

(compared to eps_level = 0.20: #c = 2761, #a = 977, smallest acceptable subset adds smoker + Hisp:NDI_test)

# Selected variables and estimates:
round(sort(beta_hat_small[beta_hat_small!=0]), 3)
            mRaceNH Black               EconDisadv1                     Male1 
                   -0.534                    -0.266                    -0.132 
                 NDI_test               NotMarried1    mRaceNH Black:RI_birth 
                   -0.102                    -0.056                    -0.054 
                  PM25_T1                Blood_lead                   PM25_T3 
                   -0.048                    -0.046                    -0.038 
                mRaceHisp                    BWTpct                      mAge 
                   -0.036                     0.037                     0.065 
mRaceNH Black:EconDisadv1                   PM25_T2      mRaceHisp:Blood_lead 
                    0.101                     0.105                     0.110 
    mRaceHisp:EconDisadv1   mEduHigh school diploma               (Intercept) 
                    0.162                     0.170                     0.204 
      mEduCollege diploma 
                    0.581 
> # Selected variables:
> colnames(X)[beta_hat_small!=0]
 [1] "(Intercept)"               "PM25_T1"                   "PM25_T2"                  
 [4] "PM25_T3"                   "mAge"                      "BWTpct"                   
 [7] "mEduHigh school diploma"   "mEduCollege diploma"       "mRaceNH Black"            
[10] "mRaceHisp"                 "Male1"                     "NotMarried1"              
[13] "EconDisadv1"               "Blood_lead"                "NDI_test"                 
[16] "mRaceNH Black:RI_birth"    "mRaceNH Black:EconDisadv1" "mRaceHisp:EconDisadv1"    
[19] "mRaceHisp:Blood_lead"  
# --------------------------------------------------------------------------------------------------------
# Adaptive lasso: 10
# --------------------------------------------------------------------------------------------------------
"(Intercept)"             "PM25_T2"                 "mAge"                   
"mEduHigh school diploma" "mEduCollege diploma"     "mRaceNH Black"          
"Male1"                   "EconDisadv1"             "NDI_test"               
"mRaceHisp:EconDisadv1"  
# --------------------------------------------------------------------------------------------------------
# 20-fold out-of-sample prediction: 
# --------------------------------------------------------------------------------------------------------
# Method specs:
nsave = 5000 # number of MCMC iterations to save
nburn = 5000 # number of MCMC iterations to discard
m_k = 15 # for branch-and-bound, keep the "best" m_k models of each size
eps_level = 0.10 # sparsest model w/ prob. eps_level of matching predictions for "best" model
eta_level = 0.0 # margin between each model and the "best" model (%)
K = 10 # number of cross-validation folds
sir_frac = 0.5 # use this fraction of the MCMC simulations for SIR sampling


> # RMSE:
> sort(sqrt(colMeans(rmse_all^2)))
        S_small  forward(bayes) backward(bayes)       post.mean 
      0.8814389       0.8815451       0.8815883       0.8816342 
        forward    lasso(bayes)          subset           S_min 
      0.8816819       0.8816903       0.8816911       0.8818018 
       backward S_small(Xtilde)           lasso 
      0.8818704       0.8845192       0.8860621 
> # Size:
> apply(size, 2, median)
          lasso         forward        backward          subset 
              9              20              20              20 
      post.mean    lasso(bayes)  forward(bayes) backward(bayes) 
             33              19              19              19 
          S_min         S_small S_small(Xtilde) 
             26              19               9 
> apply(size, 2, IQR)
          lasso         forward        backward          subset 
           1.00            1.00            1.25            1.00 
      post.mean    lasso(bayes)  forward(bayes) backward(bayes) 
           0.00            2.00            0.00            0.00 
          S_min         S_small S_small(Xtilde) 
           2.25            0.00            1.00

==> select_logit.txt <==
# For logit: q_score = 0.1 (n = 16806, p = 32)

# Method specs:
nsave = 10000 # number of MCMC iterations to save
nburn = 5000 # number of MCMC iterations to discard
m_k = 100# for branch-and-bound, keep the "best" m_k models of each size
eps_level = 0.10 # sparsest model w/ prob. eps_level of matching predictions for "best" model
eta_level = 0.0 # margin between each model and the "best" model (%)
K = 10 # number of cross-validation folds
sir_frac = 0.5 # use this fraction of the MCMC simulations for SIR sampling
loss_type = "cross-ent" # must be "cross-ent" or "misclass"

# Design matrix of predictors:
X <- model.matrix(
  ~
    PM25_T1 + PM25_T2 + PM25_T3 +
    mAge +
    PM25_chronic +
    PM25_acute +
    BWTpct +
    #WeeksGestation +
    mEdu +
    mRace +
    Male +
    NotMarried +
    Smoker +
    EconDisadv +
    Blood_lead +
    NDI_birth +
    NDI_test +
    RI_birth +
    RI_test +
    
    # Interactions: 
    mRace*(
      RI_birth +
        RI_test +
        EconDisadv +
        Blood_lead +
        NDI_birth +
        NDI_test)
  ,
  data = dat
)

# --------------------------------------------------------------------------------------------------------
Acceptable family (m_k = 1000)
#candidates = 2761
#accept = 1547

smallest acceptable subset: size 16 (w/ 21 subsets of this size!)


# compared to m_k = 15: (#c = 436, #a = 254, S_small swaps "PM25_T1, RI_birth" for "PM25_acute, mRaceNH Black:RI_birth" )


# Selected variables and estimates:
round(sort(beta_hat_small[beta_hat_small!=0]), 3)
            mRaceNH Black               EconDisadv1                     Male1 
                   -1.279                    -0.684                    -0.285 
                 NDI_test               NotMarried1    mRaceNH Black:RI_birth 
                   -0.207                    -0.125                    -0.105 
               Blood_lead                PM25_acute                    BWTpct 
                   -0.076                    -0.073                     0.080 
                     mAge                   PM25_T2                 mRaceHisp 
                    0.135                     0.216                     0.252 
  mEduHigh school diploma mRaceNH Black:EconDisadv1       mEduCollege diploma 
                    0.354                     0.367                     1.391 
              (Intercept) 
                    3.091


# Selected variables:
[1] "(Intercept)"               "PM25_T2"                   "mAge"                     
 [4] "PM25_acute"                "BWTpct"                    "mEduHigh school diploma"  
 [7] "mEduCollege diploma"       "mRaceNH Black"             "mRaceHisp"                
[10] "Male1"                     "NotMarried1"               "EconDisadv1"              
[13] "Blood_lead"                "NDI_test"                  "mRaceNH Black:RI_birth"   
[16] "mRaceNH Black:EconDisadv1"


# Which variables appear? how often? (in the smallest acceptable subset size)
> sort(table(unlist(asubsets_use_size))) 

     mRaceHisp:Blood_lead    mRaceNH Black:NDI_test                   Smoker1 
                        1                         1                         1 
    mRaceHisp:EconDisadv1  mRaceNH Black:Blood_lead                 NDI_birth 
                        2                         2                         2 
               PM25_acute              PM25_chronic                  RI_birth 
                        2                         2                         3 
                  PM25_T3                    BWTpct                Blood_lead 
                        9                        11                        15 
   mRaceNH Black:RI_birth                   PM25_T1               NotMarried1 
                       15                        19                        20 
              (Intercept)               EconDisadv1                      mAge 
                       21                        21                        21 
                    Male1       mEduCollege diploma   mEduHigh school diploma 
                       21                        21                        21 
                mRaceHisp             mRaceNH Black mRaceNH Black:EconDisadv1 
                       21                        21                        21 
                 NDI_test                   PM25_T2 
                       21                        21 
# --------------------------------------------------------------------------------------------------------
# Adaptive lasso: 7
# --------------------------------------------------------------------------------------------------------
"(Intercept)"           "mEduCollege diploma"   "mRaceNH Black"        
[4] "mRaceHisp"             "Male1"                 "EconDisadv1"          
[7] "mRaceHisp:EconDisadv1"



